Integrating Captive Portal Technology into Computer Science Education: A Modular, Hands-On Approach to Infrastructure

In this paper, we present an educational project aimed to introduce students to the technology behind Captive Portals infrastructures. For doing this, we developed a series of modules to emphasize each of the different aspects and features of this technology. The project is based on an open source implementation which is widely used in many computer network courses, making it well-suited and very appealing for instructors and practitioners in this field.

==> svg-inkscape/CP_flowchart_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'CP_flowchart_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1423.2520752bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28034387)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{CP_flowchart_svg-tex.pdf}}%
    \put(0.53023507,0.26194455){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Are students interested in network engineering?\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{CP_flowchart_svg-tex.pdf}}%
    \put(0.2661837,0.13722242){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Are students have knowledge and experience related to DNS?\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{CP_flowchart_svg-tex.pdf}}%
    \put(0.4309021,0.1995835){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}No\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{CP_flowchart_svg-tex.pdf}}%
    \put(0.63697923,0.1995835){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Do students need foundational network programming?\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{CP_flowchart_svg-tex.pdf}}%
    \put(0.6010815,0.23076402){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Yes\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{CP_flowchart_svg-tex.pdf}}%
    \put(0.5042513,0.13722242){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Are students interested in understanding DNS?\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{CP_flowchart_svg-tex.pdf}}%
    \put(0.54147129,0.07486136){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Are students interested in Web development?\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{CP_flowchart_svg-tex.pdf}}%
    \put(0.35045541,0.07486136){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Module 3: DNS Server Implementation\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{CP_flowchart_svg-tex.pdf}}%
    \put(0.44939243,0.1060419){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Yes\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{CP_flowchart_svg-tex.pdf}}%
    \put(0.33430333,0.0125003){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Module 4: Web Server Frontend and Backend Implementation\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{CP_flowchart_svg-tex.pdf}}%
    \put(0.46413998,0.04368083){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Yes\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{CP_flowchart_svg-tex.pdf}}%
    \put(0.12853993,0.07486136){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Are students have knowledge and experience related to web?\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{CP_flowchart_svg-tex.pdf}}%
    \put(0.32368714,0.1060419){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Yes\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{CP_flowchart_svg-tex.pdf}}%
    \put(0.2576743,0.04368083){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Yes\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{CP_flowchart_svg-tex.pdf}}%
    \put(0.73529622,0.13722242){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Are students have knowledge and experience with Switch.\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{CP_flowchart_svg-tex.pdf}}%
    \put(0.70127382,0.16840296){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}No\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{CP_flowchart_svg-tex.pdf}}%
    \put(0.9319302,0.13722242){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Module 1: TCP Server/Client\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{CP_flowchart_svg-tex.pdf}}%
    \put(0.81878345,0.16840296){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Yes\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{CP_flowchart_svg-tex.pdf}}%
    \put(0.73529622,0.07486136){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Module 2: Switch Implementation\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{CP_flowchart_svg-tex.pdf}}%
    \put(0.74293891,0.1060419){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Yes\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{CP_flowchart_svg-tex.pdf}}%
    \put(0.87294,0.26194455){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Do students have experience with network simulation tools?\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{CP_flowchart_svg-tex.pdf}}%
    \put(0.87294,0.1995835){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Module 5: Mininet Implementation\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{CP_flowchart_svg-tex.pdf}}%
    \put(0.8805827,0.23076402){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Yes\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/Framework_of_Captive_Portal_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Framework of Captive Portal_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{608.25bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.71896645)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Framework of Captive Portal_svg-tex.pdf}}%
    \put(0.69297164,0.62093932){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}POX\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Framework of Captive Portal_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/Minimal_structure_of_Captive_Portal_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Minimal structure of Captive Portal_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{442.69500732bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34391623)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Minimal structure of Captive Portal_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/Sequence_Diagram_of_Captive_Portal_with_DNS_Spoofing_Technology_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Sequence Diagram of Captive Portal with DNS Spoofing Technology_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{675.75bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.9445061)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Sequence Diagram of Captive Portal with DNS Spoofing Technology_svg-tex.pdf}}%
    \put(0.70061043,0.74556049){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}IP: 10.0.0.1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Sequence Diagram of Captive Portal with DNS Spoofing Technology_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

